Phaseless Subspace Tracking

This work takes the first steps towards solving the "phaseless subspace tracking" (PST) problem. PST involves recovering a time sequence of signals (or images) from phaseless linear projections of each signal under the following structural assumption: the signal sequence is generated from a much lower dimensional subspace (than the signal dimension) and this subspace can change over time, albeit gradually. It can be simply understood as a dynamic (time-varying subspace) extension of the low-rank phase retrieval problem studied in recent work.

==> FrstExpmNew_n_1000_Xfix.txt <==
Tn_700_30	Xn_700_30	Un_700_30	Pro_700_30	
1.62e+01	1.02e-01	4.99e-01	0.00e+00	
2.98e+01	2.05e-02	4.73e-01	0.00e+00	
4.31e+01	5.15e-03	1.88e-01	0.00e+00	
5.63e+01	1.38e-03	5.94e-02	0.00e+00	
6.95e+01	3.00e-04	1.56e-02	0.00e+00	
8.25e+01	8.98e-05	5.28e-03	0.00e+00	
9.56e+01	2.25e-05	2.25e-03	0.00e+00	
1.09e+02	2.39e-06	9.23e-04	0.00e+00	
1.22e+02	1.25e-07	4.08e-04	0.00e+00	
1.35e+02	9.42e-08	3.43e-04	0.00e+00	
1.48e+02	9.41e-08	3.43e-04	0.00e+00	
1.61e+02	9.41e-08	3.43e-04	0.00e+00	
1.74e+02	9.41e-08	3.43e-04	0.00e+00	
2.26e+02	1.44e-10	1.36e-05	
2.76e+02	1.15e-12	1.26e-06	
3.27e+02	1.23e-14	1.33e-07	


==> FrstExpmOld_n_1000_Xfix.txt <==
To_700_30	Xo_700_30	Uo_700_30	
1.64e+01	8.92e-01	9.94e-01	
6.70e+01	4.52e-01	9.62e-01	
1.17e+02	2.43e-01	8.58e-01	
1.68e+02	9.03e-02	5.81e-01	
2.18e+02	2.11e-02	2.32e-01	
2.69e+02	5.20e-03	6.95e-02	
3.19e+02	2.19e-03	2.76e-02	
3.70e+02	1.36e-03	1.72e-02	
4.20e+02	9.68e-04	1.26e-02	
4.71e+02	7.42e-04	9.40e-03	
5.21e+02	6.19e-04	7.31e-03	
5.72e+02	5.41e-04	5.83e-03	
6.22e+02	4.92e-04	4.95e-03	
6.73e+02	4.59e-04	4.54e-03	
7.23e+02	4.45e-04	4.32e-03	
7.74e+02	4.45e-04	4.42e-03	


==> FrstExpmTWF_n_1000_Xfix.txt <==
Tw_700_30	Xw_700_30	Uw_700_30	
1.01e+02	1.75e+00	1.00e+00	
1.03e+02	1.90e+00	1.00e+00	
1.05e+02	1.83e+00	1.00e+00	
1.07e+02	1.85e+00	1.00e+00	
1.09e+02	1.84e+00	1.00e+00	
1.11e+02	1.87e+00	1.00e+00	
1.13e+02	1.88e+00	1.00e+00	
1.15e+02	1.90e+00	1.00e+00	
1.18e+02	1.92e+00	1.00e+00	
1.20e+02	1.93e+00	1.00e+00	
1.22e+02	1.94e+00	1.00e+00	
1.24e+02	1.96e+00	1.00e+00	
1.26e+02	1.97e+00	1.00e+00	
1.28e+02	1.98e+00	1.00e+00	
1.30e+02	1.99e+00	1.00e+00	
1.32e+02	2.00e+00	1.00e+00	
1.34e+02	2.01e+00	1.00e+00	
1.36e+02	2.02e+00	1.00e+00	
1.38e+02	2.03e+00	1.00e+00	
1.41e+02	2.04e+00	1.00e+00	
1.43e+02	2.05e+00	1.00e+00	
1.45e+02	2.05e+00	1.00e+00	
1.47e+02	2.06e+00	1.00e+00	
1.49e+02	2.07e+00	1.00e+00	
1.51e+02	2.08e+00	1.00e+00	
1.53e+02	2.08e+00	1.00e+00	
1.55e+02	2.09e+00	1.00e+00	
1.57e+02	2.10e+00	1.00e+00	
1.59e+02	2.10e+00	1.00e+00	
1.62e+02	2.11e+00	1.00e+00	
1.64e+02	2.11e+00	1.00e+00	
1.66e+02	2.12e+00	1.00e+00	
1.68e+02	2.13e+00	1.00e+00	
1.70e+02	2.13e+00	1.00e+00	
1.72e+02	2.14e+00	1.00e+00	
1.74e+02	2.14e+00	1.00e+00	
1.76e+02	2.15e+00	1.00e+00	
1.78e+02	2.15e+00	1.00e+00	
1.80e+02	2.16e+00	1.00e+00	
1.83e+02	2.16e+00	1.00e+00	
1.85e+02	2.17e+00	1.00e+00	
1.87e+02	2.17e+00	1.00e+00	
1.89e+02	2.18e+00	1.00e+00	
1.91e+02	2.18e+00	1.00e+00	
1.93e+02	2.18e+00	1.00e+00	
1.95e+02	2.19e+00	1.00e+00	
1.97e+02	2.19e+00	1.00e+00	
1.99e+02	2.20e+00	1.00e+00	
2.01e+02	2.20e+00	1.00e+00	
2.03e+02	2.20e+00	1.00e+00	
2.06e+02	2.21e+00	1.00e+00	
2.08e+02	2.21e+00	1.00e+00	
2.10e+02	2.21e+00	1.00e+00	
2.12e+02	2.22e+00	1.00e+00	
2.14e+02	2.22e+00	1.00e+00	
2.16e+02	2.23e+00	1.00e+00	
2.18e+02	2.23e+00	1.00e+00	
2.20e+02	2.23e+00	1.00e+00	
2.22e+02	2.24e+00	1.00e+00	
2.24e+02	2.24e+00	1.00e+00	
2.27e+02	2.24e+00	1.00e+00	
2.29e+02	2.25e+00	1.00e+00	
2.31e+02	2.25e+00	1.00e+00	
2.33e+02	2.25e+00	1.00e+00	
2.35e+02	2.25e+00	1.00e+00	
2.37e+02	2.26e+00	1.00e+00	
2.39e+02	2.26e+00	1.00e+00	
2.41e+02	2.26e+00	1.00e+00	
2.43e+02	2.27e+00	1.00e+00	
2.45e+02	2.27e+00	1.00e+00	
2.48e+02	2.27e+00	1.00e+00	
2.50e+02	2.27e+00	1.00e+00	
2.52e+02	2.28e+00	1.00e+00	
2.54e+02	2.28e+00	1.00e+00	
2.56e+02	2.28e+00	1.00e+00	
2.58e+02	2.28e+00	1.00e+00	
2.60e+02	2.29e+00	1.00e+00	
2.62e+02	2.29e+00	1.00e+00	
2.64e+02	2.29e+00	1.00e+00	
2.67e+02	2.30e+00	1.00e+00	
2.69e+02	2.30e+00	1.00e+00	
2.71e+02	2.30e+00	1.00e+00	
2.73e+02	2.30e+00	1.00e+00	
2.75e+02	2.30e+00	1.00e+00	
2.77e+02	2.31e+00	1.00e+00	
2.79e+02	2.31e+00	1.00e+00	
2.81e+02	2.31e+00	1.00e+00	
2.83e+02	2.31e+00	1.00e+00	
2.85e+02	2.31e+00	1.00e+00	
2.87e+02	2.32e+00	1.00e+00	
2.90e+02	2.32e+00	1.00e+00	
2.92e+02	2.32e+00	1.00e+00	
2.94e+02	2.32e+00	1.00e+00	
2.96e+02	2.33e+00	1.00e+00	
2.98e+02	2.33e+00	1.00e+00	
3.00e+02	2.33e+00	1.00e+00	
3.02e+02	2.33e+00	1.00e+00	
3.04e+02	2.33e+00	1.00e+00	
3.06e+02	2.34e+00	1.00e+00	
3.08e+02	2.34e+00	1.00e+00	
3.11e+02	2.34e+00	1.00e+00	

